Resilient Privacy Protection for Location-Based Services through Decentralization

Location-Based Services (LBSs) provide valuable services, with convenient features for mobile users. However, the location and other information disclosed through each query to the LBS erodes user privacy. This is a concern especially because LBS providers can be honest-but-curious, collecting queries and tracking users' whereabouts and infer sensitive user data. This motivated both centralized and decentralized location privacy protection schemes for LBSs: anonymizing and obfuscating LBS queries to not disclose exact information, while still getting useful responses. Decentralized schemes overcome disadvantages of centralized schemes, eliminating anonymizers, and enhancing users' control over sensitive information. However, an insecure decentralized system could create serious risks beyond private information leakage. More so, attacking an improperly designed decentralized LBS privacy protection scheme could be an effective and low-cost step to breach user privacy. We address exactly this problem, by proposing security enhancements for mobile data sharing systems. We protect user privacy while preserving accountability of user activities, leveraging pseudonymous authentication with mainstream cryptography. We show our scheme can be deployed with off-the-shelf devices based on an experimental evaluation of an implementation in a static automotive testbed.

==> 2019 - TOPS/algorithm.sty.txt <==
%%%%%%%%%%%   ALGORITHMS STYLE  %%%%%%%%%%%
% This style defines an environment for algorithms with the following
% features:
% 
% 1) Defines an Theorem like environment (not exactly one) for
%    algorithms called ``algorithm''.
%    \begin{algorithm}{NAME} ... \end{algorithm}
%    NAME is the NAME of the algorithm.
%    Algorithms are numbered using a counter called ``algorithm''.
% 
% 2) Inside this environment, the following commands are defined.
% 
%    \=  Put the small left arrow commonly used for assignment.
% 
%    \invariant{INVARIANT} Use to describe invariants, put its parameter
%                          between ``{}'' in math mode.
% 
%    \begin{Block} ... \end{Block} Environment use to start a indented
%                                  block of instructions \end{Block} put
%                                  an ``end'' to close the block.
% 
%    \nextBlock{SEPARATOR} Inside a Block, it allows to put a separator
%                          of parts of the indented block. Usefull for
%                          constructions like ``IF..THEN..ELSE..END''
%                       i.e. If cond then
%                            \begin{Block}
%                               then part
%                            \nextBlock{else}
%                               else part
%                            \end{Block}
% 
% 3) \Blockindent and \algorithmindent are length that specify the
%    indentention of Blocks and of the algorithm resp.
% 
%   4) Instructions are separated by ``\\'', ``\par'' or by leaving a
%      blank line. Before an ``\end{Block}'' a ``\\'' can't be used.
% 
% 
% Created by Jose Alberto Fernandez R.
% e-mail:    alberto@cs.umd.edu
% 

% 
\newcounter{algorithm}
\newtheorem{Alg@orithm}[algorithm]{Algorithm}
% Invariants
\newcommand{\inv@ariant}[1]{\mbox{$\{#1\}$}}
% Steps environment
\newenvironment{ste@ps}[1]{
\begin{list}{}
{\setlength\labelsep{0in}
\addtolength\partopsep\topsep
\addtolength\partopsep\parsep
\setlength\parsep{0in}
\setlength\topsep{0in}
\setlength\itemsep{0in}
\setlength\labelwidth{0in}
\setlength\rightmargin{0in}
\setlength\leftmargin{#1}}
}{
\end{list}
}

% Block environment
% Indentation of the Block
\newlength{\Blockindent}
% NextBlock command
\newcommand{\next@Block}[1]{
\end{ste@ps}
#1
\begin{ste@ps}{\Blockindent}
\item
}

\newenvironment{Blo@ck}{
\let\nextBlock\next@Block
\begin{ste@ps}{\Blockindent}
\item
}{
\end{ste@ps}
end
}
% Algorithm environment
% Assign command
\newcommand{\ass@ign}{\mbox{$\leftarrow$}}
% Indentation of the algorithm
\newlength{\algorithmindent}
% Algorithm definition
\newenvironment{algorithm}[1]{
\let\=\ass@ign
\let\invariant\inv@ariant
\let\Block\Blo@ck
\let\endBlock\endBlo@ck
\begin{Alg@orithm} #1
\rm\par
\begin{ste@ps}{\algorithmindent}
\item
}{
\end{ste@ps}
\bf end
\end{Alg@orithm}
}

% Setting default indentation
\setlength{\algorithmindent}{1em}
\setlength{\Blockindent}{2em}

% End of algorithm.sty


==> algorithm.sty.txt <==
%%%%%%%%%%%   ALGORITHMS STYLE  %%%%%%%%%%%
% This style defines an environment for algorithms with the following
% features:
% 
% 1) Defines an Theorem like environment (not exactly one) for
%    algorithms called ``algorithm''.
%    \begin{algorithm}{NAME} ... \end{algorithm}
%    NAME is the NAME of the algorithm.
%    Algorithms are numbered using a counter called ``algorithm''.
% 
% 2) Inside this environment, the following commands are defined.
% 
%    \=  Put the small left arrow commonly used for assignment.
% 
%    \invariant{INVARIANT} Use to describe invariants, put its parameter
%                          between ``{}'' in math mode.
% 
%    \begin{Block} ... \end{Block} Environment use to start a indented
%                                  block of instructions \end{Block} put
%                                  an ``end'' to close the block.
% 
%    \nextBlock{SEPARATOR} Inside a Block, it allows to put a separator
%                          of parts of the indented block. Usefull for
%                          constructions like ``IF..THEN..ELSE..END''
%                       i.e. If cond then
%                            \begin{Block}
%                               then part
%                            \nextBlock{else}
%                               else part
%                            \end{Block}
% 
% 3) \Blockindent and \algorithmindent are length that specify the
%    indentention of Blocks and of the algorithm resp.
% 
%   4) Instructions are separated by ``\\'', ``\par'' or by leaving a
%      blank line. Before an ``\end{Block}'' a ``\\'' can't be used.
% 
% 
% Created by Jose Alberto Fernandez R.
% e-mail:    alberto@cs.umd.edu
% 

% 
\newcounter{algorithm}
\newtheorem{Alg@orithm}[algorithm]{Algorithm}
% Invariants
\newcommand{\inv@ariant}[1]{\mbox{$\{#1\}$}}
% Steps environment
\newenvironment{ste@ps}[1]{
\begin{list}{}
{\setlength\labelsep{0in}
\addtolength\partopsep\topsep
\addtolength\partopsep\parsep
\setlength\parsep{0in}
\setlength\topsep{0in}
\setlength\itemsep{0in}
\setlength\labelwidth{0in}
\setlength\rightmargin{0in}
\setlength\leftmargin{#1}}
}{
\end{list}
}

% Block environment
% Indentation of the Block
\newlength{\Blockindent}
% NextBlock command
\newcommand{\next@Block}[1]{
\end{ste@ps}
#1
\begin{ste@ps}{\Blockindent}
\item
}

\newenvironment{Blo@ck}{
\let\nextBlock\next@Block
\begin{ste@ps}{\Blockindent}
\item
}{
\end{ste@ps}
end
}
% Algorithm environment
% Assign command
\newcommand{\ass@ign}{\mbox{$\leftarrow$}}
% Indentation of the algorithm
\newlength{\algorithmindent}
% Algorithm definition
\newenvironment{algorithm}[1]{
\let\=\ass@ign
\let\invariant\inv@ariant
\let\Block\Blo@ck
\let\endBlock\endBlo@ck
\begin{Alg@orithm} #1
\rm\par
\begin{ste@ps}{\algorithmindent}
\item
}{
\end{ste@ps}
\bf end
\end{Alg@orithm}
}

% Setting default indentation
\setlength{\algorithmindent}{1em}
\setlength{\Blockindent}{2em}

% End of algorithm.sty

